Normalizing Flows for Conformal Regression

Conformal Prediction (CP) algorithms estimate the uncertainty of a prediction model by calibrating its outputs on labeled data. The same calibration scheme usually applies to any model and data without modifications. The obtained prediction intervals are valid by construction but could be inefficient, i.e. unnecessarily big, if the prediction errors are not uniformly distributed over the input space. We present a general scheme to localize the intervals by training the calibration process. The standard prediction error is replaced by an optimized distance metric that depends explicitly on the object attributes. Learning the optimal metric is equivalent to training a Normalizing Flow that acts on the joint distribution of the errors and the inputs. Unlike the Error Reweighting CP algorithm of Papadopoulos et al. (2008), the framework allows estimating the gap between nominal and empirical conditional validity. The approach is compatible with existing locally-adaptive CP strategies based on re-weighting the calibration samples and applies to any point-prediction model without retraining.

==> readme.txt <==
1. Required Python packages
- numpy
- scikit-learn
- pandas
- pytorch

2. Data sets
Download the following data sets and copy them to "datasets". 
- bike_train.csv
- CASP.csv
- communities.data
- communities_attributes.csv
- Concrete_Data.csv
- ENB2012_data.xlsx
- Features_Variant_1.csv


3. Train the RF regressors
Before training and testing the CP models, you need to train the underlying RF regressors by running 

python ./trainRFregression.py

The script will save the (A, X, Y) data sets you need to run the CP experiments in the folder called "yax" and the RF MAEs in "results/synth" and "results/real" 

4. Train and test the NF models
The following command will run 5 training-testing experiments on each of the 10 data sets 

python ./allExp.py

The script will write the results in "results/synth" and "results/real".

5. Print the average scores by running  

python ./print_results.py








